The dust content of planetary nebulae: a reappraisal

We have performed a statistical analysis using broad band IRAS data on about 500 planetary nebulae with the aim of characterizing their dust content. Our approach is different from previous studies in that it uses an extensive grid of photoionization models to test the methods for deriving the dust temperature, the dust-to-gas mass ratio and the average grain size. In addition, we use only distance independent diagrams. With our models, we show the effect of contamination by atomic lines in the broad band IRAS fluxes during planetary nebula evolution. We find that planetary nebulae with very different dust-to-gas mass ratios exist, so that the dust content is a primordial parameter for the interpretation of far infrared data of planetary nebulae. In contrast with previous studies, we find no evidence for a decrease in the dust-to-gas mass ratio as the planetary nebulae evolve. We also show that the decrease in grain size advocated by Natta and Panagia (1981, ApJ 248,189) and Lenzuni et al. (1989, ApJ 345, 306) is an artefact of their method of analysis. Our results suggest that the timescale for destruction of dust grains in planetary nebulae is larger than their lifetime. Footnote: Table 1 is also accessible in electronic form at the CDS via anonymous ftp to cdsarc.u-strasbg.fr (130.79.128.5) or via http://cdsweb.u-strasbg.fr/Abstract.html

==> Table1_MS8911.dat <==
%auto-ignore
 000.1+17.2   PC 12            6.05E-12    0.90   5.13E+03     99.   5.40E-03
 000.3+12.2   IC 4634          3.37E-11    2.75   1.26E+04     98.   7.54E-03
 000.7+04.7   H 2-11           8.51E-12    0.75                96.           
 000.1+04.3   H 1-16           1.11E-11    1.00   3.16E+03    104.   2.06E-03
 000.7+03.2   He 2-250         3.91E-12    2.50   1.51E+03     79.   5.41E-03
 000.8-01.5   Bl O             3.05E-12                        92.           
 000.2-01.9   M 2-19           7.10E-12    2.50                75.           
 000.4-01.9   M 2-20           1.89E-11    3.25   5.75E+03     86.   4.48E-03
 000.4-02.9   M 3-19           2.32E-12    3.50                72.           
 000.7-03.7   M 3-22           1.94E-12    3.50               108.           
 000.9-04.8   M 3-23           6.53E-12    5.75                94.           
 000.0-06.8   H 1-62           6.34E-12                        98.           
 001.0-02.6   Sa 3-104         2.94E-12    2.60               127.           
 001.2-03.0   H 1-47           4.92E-12    1.25                92.           
 001.7-04.6   H 1-56           3.72E-12    1.25   4.47E+03     94.   5.10E-03
 001.5-06.7   SwSt 1           4.68E-11    0.65               172.           
 002.6+08.1   H 1-11           4.05E-12    3.00                82.           
 002.4+05.8   NGC 6369         4.17E-10   19.00   5.37E+03     85.   3.46E-03
 002.6+04.2   Th 3-27          2.62E-12    5.00                81.           
 002.1+03.3   PBOZ 24                      2.40                82.           
 002.8-02.2   Pe 2-12          6.53E-13    2.45                66.           
 002.2-02.7   M 2-23           1.31E-11    0.50   1.35E+04    247.   4.31E-04
 002.4-03.7   M 1-38           7.64E-12    1.75   1.26E+04    106.   1.14E-02
 002.7-04.8   M 1-42           8.67E-12    4.50   1.32E+03     61.   8.15E-03
 002.2-06.3   H 1-63           1.22E-11           7.41E+03    179.   5.55E-04
 002.2-09.4   Cn 1-5           1.40E-11    3.50   5.13E+03     93.   6.58E-03
 002.0-13.4   IC 4776          2.08E-11    3.75   1.48E+04    117.   5.07E-03
 003.1+03.4   H 2-17           3.16E-12    2.00                88.           
 003.6+03.1   M 2-14           5.37E-12    1.10                96.           
 003.1+02.9   Hb 4             5.19E-11    3.63   4.79E+03     81.   5.51E-03
 003.5-02.4   IC 4673          1.55E-11    7.50   7.59E+02     82.   2.02E-03
 003.5-04.6   NGC 6565         1.21E-11    4.60   1.45E+03     70.   3.84E-03
 003.3-04.6   Ap 1-12          9.66E-12    6.00                95.           
 003.7-04.6   M 2-30           3.83E-12    1.75   1.15E+03     85.   2.27E-03
 003.2-06.2   M 2-36           1.10E-11    3.30   4.07E+03     80.   5.37E-03
 003.9-14.9   Hb 7             9.51E-12    2.00               128.           
 004.6+06.0   H 1-24           4.75E-12    2.35   5.89E+03     78.   2.25E-02
 004.9+04.9   M 1-25           1.82E-11    1.60   6.76E+03     91.   6.45E-03
 004.0-03.0   M 2-29           4.36E-12    1.75   1.62E+03     95.   1.50E-03
 005.8+05.1   H 2-16           7.87E-13    8.75                83.           
 005.0+04.4   H 1-27           4.76E-12    0.50   2.82E+03     96.   6.96E-03
 005.2+04.2   M 3-13           9.44E-12                       121.           
 005.5+02.7   H 1-34           5.57E-12                        85.           
 005.9-02.6   MaC 1-10                     5.00                96.           
 005.7-05.3   M 2-38           1.54E-12    4.15                84.           
 005.8-06.1   NGC 6620         5.94E-12    2.50   2.45E+03     82.   4.60E-03
 006.1+08.3   M 1-20           1.56E-11    0.95   1.91E+04    118.   2.97E-03
 006.8+04.1   M 3-15           2.55E-11    2.25   4.17E+03     89.   2.81E-03
 006.3+03.3   H 2-22           1.14E-12    3.10                71.           
 006.4+02.0   M 1-31           1.92E-11    3.50   5.37E+03    100.   4.79E-03
 006.7-02.2   M 1-41           3.31E-12   10.00   5.75E+02     71.   2.95E-02
 006.5-03.1   H 1-61           2.18E-12                       102.           
 006.0-03.6   M 2-31           1.62E-11    2.00   4.07E+03     86.   3.14E-03
 006.4-04.6   Pe 2-13          1.14E-12    2.75                79.           
 007.6+06.9   M 1-23           5.21E-12    3.55   9.77E+02     76.   2.21E-03
 007.0+06.3   M 1-24           1.48E-11    3.20   5.13E+03     88.   8.84E-03
 007.2+01.8   Hb 6             7.40E-11    3.00   8.13E+02     89.   7.36E-04
 007.8-04.4   H 1-65           5.26E-12    1.25   1.23E+04     95.   2.93E-02
 007.0-06.0   H 1-66           1.37E-12    3.50   1.51E+03     78.   8.33E-03
 007.0-06.8   VY 2- 1          1.18E-11    1.85   3.31E+03     86.   4.25E-03
 008.2+06.8   He 2-260         4.14E-12    0.50               149.           
 008.0+03.9   NGC 6445         7.08E-11   17.50   1.23E+03     74.   2.98E-03
 008.3-01.1   M 1-40           5.90E-11    2.25   8.71E+03     84.   1.65E-02
 008.2-04.8   M 2-42           4.78E-12    1.95   1.86E+03     79.   2.03E-03
 008.3-07.3   NGC 6644         2.96E-11    1.40   5.62E+03    116.   9.83E-04
 009.6+14.8   NGC 6309         3.33E-11    8.00   2.69E+03     90.   4.13E-03
 009.0+04.1   Th 4- 5          4.42E-12    3.50   4.47E+02     75.   1.96E-03
 009.8-04.6   H 1-67           3.10E-12    2.85   1.62E+03     85.   2.31E-03
 009.4-05.0   NGC 6629         8.39E-11    7.75                96.           
 009.4-09.8   M 3-32           3.72E-12    3.50                74.           
 009.6-10.6   M 3-33           2.13E-12    2.75                81.           
 010.8+18.0   M 2- 9           1.11E-11    8.75   2.95E+03     95.   5.92E-02
 010.7+07.4   Sa 2-230         4.79E-13    5.00                89.           
 010.4+04.5   M 2-17           3.07E-12    4.00   1.23E+03     68.   8.61E-03
 010.1+00.7   NGC 6537         1.55E-10    2.35                72.           
 010.8-01.8   NGC 6578         5.92E-11    4.25                78.           
 010.7-06.4   IC 4732          9.91E-12    2.00   6.76E+03    139.   5.12E-04
 010.7-06.7   Pe 1-13          8.95E-13    3.80                94.           
 011.1+11.5   M 2-13           3.66E-12    0.75   4.17E+03     77.   1.27E-02
 011.0+06.2   M 2-15           3.78E-12    3.50                78.           
 011.0+05.8   NGC 6439         1.62E-11    2.00                87.           
 011.9+04.2   M 1-32           1.93E-11    4.50   2.63E+03     95.   4.37E-03
 011.3+02.8   Th 4-11          5.51E-12                       118.           
 011.0-05.1   M 1-47           3.24E-12    2.75                94.           
 011.7-06.6   M 1-55           5.02E-12                       102.           
 011.3-09.4   H 2-48           2.15E-11    0.85               172.           
 012.2+04.9   PM 1-188                     2.00                99.           
 012.6-02.7   M 1-45           7.76E-12    1.25   7.24E+03     92.   1.76E-02
 013.1+04.1   M 1-33           1.91E-11    2.00                91.           
 013.4-03.9   M 1-48           1.29E-12    2.75               206.           
 013.7-10.6   Y-C 2-32         4.88E-12    7.50                82.           
 014.2+04.2   Sa 3-111         3.79E-12    3.00                89.           
 014.6-04.3   M 1-50           1.19E-11    2.75   3.63E+03     88.   4.10E-03
 014.0-05.5   V-V 3-5          2.55E-12                        72.           
 015.9+03.3   M 1-39           3.16E-11    2.00               101.           
 015.4-04.5   M 1-53           9.64E-12    3.05                80.           
 016.0+13.5   A 42                        29.50               121.           
 016.4-01.9   M 1-46           2.57E-11    5.75                91.           
 016.0-04.3   M 1-54           1.44E-11    6.50   1.70E+03     65.   5.70E-03
 016.1-04.7   M 1-56           6.47E-12    0.75   4.68E+03    106.   3.73E-03
 017.9-04.8   M 3-30           5.60E-12   10.00                78.           
 017.6-10.2   A 51             1.58E-12   33.00                82.           
 018.0+20.1   Na 1             6.87E-12    4.00   6.17E+03     80.   7.33E-03
 019.7+03.2   M 3-25           2.71E-11    0.75   1.10E+04    107.   7.96E-03
 019.7-04.5   M 1-60           1.53E-11    1.25   7.94E+03     88.   9.92E-03
 019.4-05.3   M 1-61           3.08E-11    0.90   1.10E+04    115.   6.60E-03
 020.7-05.9   Sa 1-8           3.10E-12    2.80   5.75E+02     90.   1.18E-03
 021.8-00.4   M 3-28           1.05E-11    3.00   1.00E+02     53.   6.67E-03
 020.9-01.1   M 1-51           9.29E-11    6.50   3.98E+03     90.   2.80E-03
 021.1-05.9   M 1-63           1.16E-12    2.10   2.95E+03     72.   1.76E-02
 022.5+01.0   MaC 1-13         1.26E-12    8.50                58.           
 023.8-01.7   K 3-11           6.55E-12    1.50               100.           
 023.9-02.3   M 1-59           4.05E-11    2.40                72.           
 024.2+05.9   M 4- 9           1.19E-11   22.50                58.           
 024.1+03.8   M 2-40           1.21E-11    2.75                90.           
 024.8-02.7   M 2-46           3.80E-12    2.15   3.80E+03     67.   2.45E-02
 024.2-05.2   M 4-11           1.57E-12   10.60                74.           
 025.9-02.1   Pe 1-15          2.69E-12    2.40                80.           
 025.4-04.7   IC 1295          1.23E-11   45.00                76.           
 025.8-17.9   NGC 6818         6.40E-11   10.00   1.58E+03     95.   8.76E-04
 027.6+04.2   M 2-43           4.69E-11    0.75   1.12E+04    141.   3.56E-03
 027.7+00.7   M 2-45           4.41E-11    3.50                86.           
 027.3-02.1   Pe 1-18          1.98E-11    0.75   4.17E+04    106.   2.52E-02
 027.4-03.5   Vy 1- 4          4.74E-12    2.00                93.           
 027.6-09.6   IC 4846          1.47E-11    1.45   4.37E+03    107.   1.21E-03
 028.5+05.1   K 3- 2           8.77E-12    1.40               106.           
 028.7+02.7   K 3- 7           8.77E-12    3.15                87.           
 028.5+01.6   M 2-44           1.43E-11    4.00                82.           
 029.2-05.9   NGC 6751         1.91E-11   10.25   2.51E+03     92.   6.15E-03
 031.0+04.1   K 3- 6           1.59E-11    0.35               128.           
 031.2+05.9   K 3- 3                       5.25                74.           
 031.7+01.7   PC 20                                            69.           
 031.0-10.8   M 3-34           8.45E-12    4.00   3.80E+03     92.   3.89E-03
 032.7+05.6   K 3- 4           2.69E-12    6.00                71.           
 032.7-02.0   M 1-66           1.84E-11    1.35               105.           
 032.9-02.8   K 3-19           7.26E-12    0.60   1.00E+04    100.   5.44E-03
 032.0-03.0   K 3-18           2.25E-12    0.50               131.           
 032.5-03.2   K 3-20           3.23E-12                        82.           
 033.1-06.3   NGC 6772         2.26E-11   32.50                57.           
 034.6+11.8   NGC 6572         4.03E-10    5.00   5.62E+03    120.   1.33E-03
 034.3+06.2   K 3- 5           1.60E-12    4.90                92.           
 034.0+02.2   K 3-13           9.93E-12    1.85                94.           
 034.5-06.7   NGC 6778         2.40E-11    7.85   8.71E+02     59.   4.40E-03
 035.7-05.0   K 3-26           1.05E-12    5.00                79.           
 036.0+17.6   A 43             1.22E-12   39.25                74.           
 035.9-01.1   Sh 2- 71         2.07E-11   55.00                81.           
 037.5-05.1   A 58                        20.00                90.           
 037.7-34.5   NGC 7009         2.28E-10   14.25   6.17E+03     86.   5.96E-03
 038.2+12.0   Cn 3-1           2.51E-11    2.25   4.47E+03    111.   2.16E-03
 038.4-03.3   K 4-19           1.56E-12                        89.           
 038.7-03.3   M 1-69           9.46E-12                        90.           
 039.8+02.1   K 3-17                       4.00   7.24E+03     94.           
 039.5-02.7   M 2-47           1.43E-11    3.00                93.           
 040.4-03.1   K 3-30           5.75E-12    1.65                94.           
 041.8-02.9   NGC 6781         9.75E-11   55.00                53.           
 042.9-06.9   NGC 6807         9.08E-12    0.40   2.34E+04    168.   1.82E-03
 042.5-14.5   NGC 6852         2.87E-12   14.00                93.           
 043.1+37.7   NGC 6210         8.61E-11    6.80   3.02E+03     90.   2.56E-03
 043.3+11.6   M 3-27           1.11E-11    0.50               124.           
 043.1+03.8   M 1-65           7.28E-12    2.00   4.17E+03    110.   1.77E-03
 044.3-05.6   K 3-36           1.04E-12    6.00                70.           
 045.6+24.3   K 1-14           3.98E-13   24.00                75.           
 045.4-02.7   Vy 2- 2          1.29E-11    0.30               132.           
 045.7-04.5   NGC 6804         3.16E-11   17.50                89.           
 046.3-03.1   PB 9             1.23E-11    4.50                84.           
 046.4-04.1   NGC 6803         3.05E-11    2.50   1.51E+03     95.   1.09E-03
 048.7+02.3   K 3-24           1.05E-12    3.10                68.           
 048.7+01.9   He 2-429         1.14E-11    2.10   6.31E+03     86.   9.68E-03
 048.1+01.1   K 3-29           1.74E-11    0.50               117.           
 048.0-02.3   PB 10            1.38E-11    4.00                89.           
 049.4+02.4   He 2-428         3.52E-13    4.25                62.           
 050.4+05.2   A 52                        18.50                87.           
 050.1+03.3   M 1-67           2.00E-10   43.50   1.26E+03     72.   1.13E-03
 051.4+09.6   Hu 2-1           3.44E-11    0.90   5.89E+03    120.   1.18E-03
 051.5+06.1   K 1-17           5.43E-13   22.50                91.           
 051.0+03.0   He 2-430         1.24E-11    0.85               112.           
 051.9-03.8   M 1-73           1.38E-11    3.00                93.           
 051.0-04.5   PC 22            1.39E-12   10.00                93.           
 052.9+02.7   K 3-31           1.20E-11    0.75               114.           
 052.9-02.7   K 3-41           7.14E-14    0.25                85.           
 052.5-02.9   Me 1-1           1.41E-11    2.35   1.91E+04     86.   7.03E-03
 052.2-04.0   M 1-74           1.29E-11    0.50   2.40E+04    120.   6.44E-03
 053.3+24.0   Vy 1- 2          3.26E-12    2.30   1.66E+03     91.   2.31E-03
 053.2-01.5   K 3-38                       2.25                80.           
 054.4-02.5   M 1-72           8.26E-12    0.35   3.47E+03    142.   1.43E-03
 054.1-12.1   NGC 6891         4.35E-11    7.50                89.           
 055.2+02.8   He 2-432         1.05E-11    1.15               113.           
 055.3+02.7   He 1- 1          3.51E-12    3.75                84.           
 055.6+02.1   He 1- 2          4.75E-12    2.35   4.07E+03     94.   9.90E-03
 055.5-00.5   M 1-71           4.01E-11    1.50   4.57E+03    115.   2.63E-03
 056.0+02.0   K 3-35           1.17E-11    0.85                86.           
 057.9-01.5   He 2-447         1.88E-11    0.60               120.           
 057.2-08.9   NGC 6879         6.79E-12    2.50   5.89E+03     85.   5.78E-03
 058.9+01.3   K 3-40           6.28E-12    2.00                87.           
 058.3-10.9   IC 4997          8.55E-11    0.80   1.35E+04    146.   1.02E-03
 059.4+02.3   K 3-37           5.33E-12    1.25                88.           
 059.9+02.0   K 3-39           3.16E-12    0.50               122.           
 059.0-01.7   He 1- 3          7.94E-14    4.00                88.           
 059.7-18.7   A 72             2.24E-12   65.00                68.           
 060.5+01.8   He 2-440         1.32E-11    1.10               111.           
 060.4+01.5   HuDo 1                                          110.           
 060.1-07.7   NGC 6886         3.35E-11    2.75   9.77E+03     95.   6.19E-03
 061.0+08.0   K 3-27           1.07E-12    8.20                96.           
 061.3+03.6   He 2-437         2.00E-13    3.60                89.           
 061.4-09.5   NGC 6905         1.52E-11   20.00   8.51E+02     90.   1.00E-03
 062.4+09.5   NGC 6765         3.72E-12   20.00                96.           
 062.4-00.2   M 2-48           4.70E-12    1.55                58.           
 063.1+13.9   NGC 6720         1.13E-10   38.00   5.13E+02     66.   1.40E-03
 064.6+48.2   NGC 6058         2.15E-12   11.50                76.           
 064.7+05.0   BD+30 3639       2.06E-10    3.85               112.           
 064.9-02.1   K 3-53           1.46E-11    0.40               119.           
 065.9+00.5   NGC 6842         1.71E-11   28.50                65.           
 066.9-05.2   PC 24            5.66E-12    2.50                81.           
 066.7-28.2   NGC 7094         3.28E-12   47.00                72.           
 067.9-00.2   K 3-52           1.49E-11    0.35                79.           
 068.7+03.0   PC 23            5.85E-12    1.05               105.           
 068.7+01.9   K 4-41           4.11E-12    1.50               122.           
 068.8-00.0   M 1-75           1.56E-11    7.15                76.           
 068.3-02.7   He 2-459         1.75E-11    0.65   2.51E+03     98.   9.37E-03
 069.2+02.8   K 3-49           6.92E-14                       141.           
 069.4-02.6   NGC 6894         1.92E-11   20.00                59.           
 071.6-02.3   M 3-35           4.11E-11    0.75   7.59E+03    171.   5.76E-04
 072.1+00.1   K 3-57           1.48E-11    3.15                98.           
 074.5+02.1   NGC 6881         3.45E-11    1.30                98.           
 077.5+03.7   KjPn 1           1.26E-13    2.75                67.           
 077.7+03.1   KjPn 2           1.58E-14    1.75                62.           
 078.3-02.7   K 4-53           1.26E-13   10.00                93.           
 079.6+05.8   M 4-17           3.98E-13    9.30   1.00E+02     62.   6.96E-03
 082.1+07.0   NGC 6884         5.42E-11    3.00   7.24E+03     91.   4.77E-03
 083.5+12.7   NGC 6826         1.31E-10   12.60   3.16E+03     93.   2.14E-03
 086.5-08.8   Hu 1-2           4.12E-11    3.25   6.03E+03     95.   1.15E-03
 088.7+04.6   K 3-78           4.20E-12    1.90                84.           
 088.7-01.6   NGC 7048         9.62E-12   30.50                64.           
 089.0+00.3   NGC 7026         8.57E-11   10.00   3.31E+03     78.   5.28E-03
 089.3-02.2   M 1-77           7.91E-12    4.00               102.           
 089.8-05.1   IC 5117          5.50E-11    0.75   1.55E+04    125.   6.21E-03
 093.4+05.4   NGC 7008         4.68E-11   43.00   7.76E+02     83.   1.94E-03
 093.5+01.4   M 1-78           2.93E-10    3.00                86.           
 093.3-00.9   K 3-82           7.10E-12   11.50                85.           
 093.3-02.4   M 1-79           5.93E-12   15.50                61.           
 094.5-00.8   K 3-83           3.98E-15    2.50                61.           
 095.2+00.7   K 3-62           3.29E-11    1.25               128.           
 096.3+02.3   K 3-61           4.06E-12    3.00   1.86E+03     80.   2.81E-03
 097.5+03.1   A 77             4.63E-11   20.00                62.           
 097.6-02.4   M 2-50           1.26E-12    2.25   6.46E+02     79.   9.42E-04
 098.2+04.9   K 3-60           1.21E-11    0.95               106.           
 098.1+02.4   K 3-63           8.89E-13    3.45               102.           
 100.6-05.4   IC 5217          1.49E-11    3.25   4.37E+03     89.   2.85E-03
 100.0-08.7   Me 2-2           1.40E-11    0.60   1.29E+03    154.   7.52E-05
 101.8+08.7   A 75             4.02E-12   28.25                76.           
 103.2+00.6   M 2-51           1.28E-11   20.50                58.           
 104.4-01.6   M 2-53           3.23E-12    8.75                63.           
 104.8-06.7   M 2-54           5.58E-12    0.50               120.           
 106.5-17.6   NGC 7662         1.71E-10    8.50   3.16E+03     97.   1.19E-03
 107.8+02.3   NGC 7354         1.23E-10   11.50                91.           
 107.7-02.2   M 1-80           6.87E-12    4.00   1.20E+03     87.   5.03E-04
 107.6-13.3   Vy 2- 3          2.76E-12    2.25   2.95E+03     83.   3.94E-03
 110.1+01.9   PM 1-339                     2.75                91.           
 111.2+07.0   KjPn 6           6.31E-14    5.00                69.           
 111.8-02.8   Hb 12            1.43E-11    0.35   6.31E+03    127.   1.40E-02
 116.2+08.5   M 2-55           6.03E-12   20.50                58.           
 118.0-08.6   Vy 1- 1          6.35E-12    3.00                89.           
 119.6-06.7   Hu 1-1           7.46E-12    5.00   1.48E+03     74.   2.96E-03
 120.0+09.8   NGC   40         1.21E-10   24.00   1.62E+03    102.   1.30E-03
 123.6+34.5   IC 3568          2.22E-11    5.00                94.           
 126.3+02.9   K 3-90           3.18E-12    4.75               107.           
 130.2+01.3   IC 1747          2.37E-11    6.50   3.63E+03     80.   3.73E-03
 130.9-10.5   NGC  650-51      4.70E-11   35.00   3.72E+02     78.   1.76E-04
 130.3-11.7   M 1- 1           1.87E-12    2.50   4.57E+03    108.   2.47E-03
 133.1-08.6   M 1- 2           1.16E-11                       112.           
 138.8+02.8   IC  289          2.10E-11   17.50                99.           
 142.1+03.4   K 3-94           1.26E-13    4.50   7.94E+02     75.   2.14E-02
 144.5+06.5   NGC 1501         4.92E-11   26.00   1.48E+03     76.   1.63E-03
 146.7+07.6   M 4-18           6.32E-12    1.88   1.78E+03    137.   8.34E-04
 147.8+04.1   M 2- 2           1.69E-11    3.25                87.           
 147.4-02.3   M 1- 4           2.75E-11    3.00   1.45E+04     96.   3.34E-03
 149.0+04.4   K 4-47                       0.13                74.           
 159.0-15.1   IC  351          7.21E-12    3.50   1.66E+03     91.   1.02E-03
 161.2-14.8   IC 2003          1.26E-11    4.50   5.89E+03    105.   2.17E-03
 165.5-06.5   K 3-67           1.06E-11    1.10                94.           
 166.1+10.4   IC 2149          6.14E-11    4.00   4.27E+03    105.   1.34E-03
 166.4-06.5   CRL 618          5.37E-12    0.50               100.           
 167.4-09.1   K 3-66           5.33E-12    1.05               116.           
 170.7+04.6   K 3-69           5.62E-14    0.22                81.           
 174.2-14.6   H 3-29           3.85E-12    9.25               109.           
 184.0-02.1   M 1- 5           2.21E-11    1.15   2.14E+03    129.   3.56E-04
 189.1+19.8   NGC 2371-72      1.47E-11   27.00   9.77E+02     88.   1.24E-03
 189.8+07.7   M 1- 7           3.99E-12    5.00   2.82E+03     64.   2.31E-02
 190.3-17.7   J 320            6.98E-12    3.50   2.69E+03     85.   1.87E-03
 194.2+02.5   J 900            2.88E-11    3.00   3.89E+03    107.   1.39E-03
 196.6-10.9   NGC 2022         1.89E-11    9.50   1.10E+03    102.   8.24E-04
 197.8+17.3   NGC 2392         6.49E-11    9.75   1.23E+03     79.   1.21E-03
 198.6-06.3   A 12             1.01E-11   18.00                72.           
 201.7+02.5   K 4-48           3.90E-12    1.10   2.45E+03     73.   9.13E-03
 206.4-40.5   NGC 1535         5.06E-11   10.50                84.           
 208.5+33.2   A 30             6.46E-13   59.50   2.00E+02     80.   8.48E-02
 211.2-03.5   M 1- 6           2.74E-11    1.50   4.07E+03     66.   5.13E-02
 212.0+04.3   M 1- 9           8.59E-12    1.15   5.01E+03    118.   6.71E-04
 214.9+07.8   A 20             2.56E-12   32.75                94.           
 215.6+03.6   NGC 2346         1.44E-11   26.00   6.17E+02     59.   2.98E-03
 215.2-24.2   IC  418          4.94E-10    6.00   1.05E+04    125.   2.03E-03
 221.3-12.3   IC 2165          5.04E-11    4.50   3.80E+03    107.   7.34E-04
 226.7+05.6   M 1-16           8.75E-12    1.80   1.62E+03     69.   8.41E-03
 226.4-03.7   PB 1             4.72E-12                        85.           
 228.8+05.3   M 1-17           5.30E-12    1.25   6.31E+03     77.   1.85E-02
 231.8+04.1   NGC 2438         1.85E-11   32.50   3.47E+02     63.   8.61E-04
 232.4-01.8   M 1-13           6.10E-12    5.00   8.51E+02     63.   4.28E-03
 232.8-04.7   M 1-11           3.60E-11    1.10   3.09E+03    127.   2.39E-03
 233.5-16.3   A 15             7.78E-13   17.00                89.           
 234.8+02.4   NGC 2440         9.38E-11    8.50   9.12E+02     87.   9.86E-04
 234.9-01.4   M 1-14           1.91E-11    2.35   6.76E+03    110.   1.54E-03
 235.3-03.9   M 1-12           1.31E-11    0.90   2.40E+04    133.   8.10E-03
 239.6+13.9   NGC 2610         6.55E-12   19.00                98.           
 240.3+07.0   Y-C 2- 5         8.93E-13    4.00                88.           
 242.6-11.6   M 3- 1           7.62E-12    5.60   1.38E+03     69.   1.52E-03
 243.3-01.0   NGC 2452         1.07E-11    9.40   2.34E+03     91.   2.89E-03
 245.4+01.6   M 3- 5           2.94E-12    3.50   7.08E+02     64.   4.49E-03
 248.8-08.5   M 4- 2           4.59E-12    3.00   1.00E+02    114.   2.40E-05
 249.0+06.9   SaSt 1- 1                                       103.           
 253.9+05.7   M 3- 6           2.39E-11    5.50   4.79E+03     90.   6.79E-03
 254.6+00.2   Ns 238           2.86E-10   28.00                66.           
 258.1-00.3   He 2- 9          4.69E-11    2.20   4.17E+03    116.   8.49E-04
 258.0-15.7   Wray 17-  1      4.92E-12   41.00   1.00E+03    105.   2.04E-04
 260.7+00.9   Vo 3                        18.00               100.           
 261.9+08.5   NGC 2818         8.69E-12   25.00                78.           
 261.6+03.0   He 2- 15         1.94E-11   12.00   9.55E+02     66.   3.47E-03
 263.2+00.4   K 2-15           2.47E-11   85.00                58.           
 263.0-05.5   PB 2             8.87E-12    1.50                91.           
 264.1-08.1   He 2- 7          1.15E-11    7.50   1.51E+03     77.   9.33E-04
 264.4-12.7   He 2- 5          9.91E-12    1.50   5.89E+03    108.   1.25E-03
 265.7+04.1   NGC 2792         3.04E-11    6.50               100.           
 265.1-02.2   Ve 26            1.75E-12                       100.           
 268.4+02.4   PB 5             2.48E-11                       118.           
 269.7-03.6   PB 3             1.87E-11    3.50   2.82E+03     86.   2.50E-03
 274.6+03.5   He 2- 37         1.95E-12   11.50   1.91E+02     87.   2.82E-04
 274.1+02.5   He 2- 34         1.35E-11                       245.           
 274.6+02.1   He 2- 35         5.70E-12    2.50                95.           
 275.5-01.3   Pe 2- 4          7.83E-12    3.50                81.           
 275.2-02.9   He 2- 28         1.63E-12    5.00                66.           
 275.8-02.9   He 2- 29         5.24E-12    7.00   7.24E+02     86.   4.47E-04
 275.2-03.7   He 2- 25         1.22E-10    2.50               137.           
 275.0-04.1   PB 4             1.52E-11    5.00   3.98E+03     75.   7.24E-03
 277.1-03.8   NGC 2899         1.49E-11   45.00   2.69E+02     71.   4.07E-04
 278.8+04.9   PB 6             5.51E-12    5.50   2.09E+03    105.   2.67E-03
 278.1-05.9   NGC 2867         6.50E-11    7.00   2.14E+03     95.   1.00E-03
 278.6-06.7   He 2- 26         1.07E-11           5.62E+03    108.   1.03E-03
 279.6-03.1   He 2- 36         2.29E-11   11.00                91.           
 280.0+02.9   Ste 2-1          8.61E-12   10.00               105.           
 281.0-05.6   IC 2501          6.68E-11    1.00               111.           
 283.3+03.9   He 2- 50         1.51E-12    6.00                66.           
 283.8+02.2   My 60            1.23E-11    3.75               101.           
 283.9-01.8   Hf  4            2.93E-12   10.50                66.           
 283.8-04.2   He 2- 39         1.16E-12    5.25                85.           
 285.4+02.2   Pe 2- 7          1.28E-12           1.58E+03     96.   3.38E-03
 285.4+01.5   Pe 1- 1          2.17E-11    1.50   1.10E+04    115.   6.62E-03
 285.7+01.2   Pe 1- 2          7.35E-12    2.50                97.           
 285.6-02.7   He 2- 47         3.77E-11                       113.           
 285.4-05.3   IC 2553          2.99E-11    4.50                88.           
 285.7-14.9   IC 2448          1.92E-11    4.50                90.           
 286.3+02.8   He 2- 55         1.25E-12    9.00   4.17E+02     98.   7.21E-04
 286.3-04.8   NGC 3211         1.73E-11    8.00               101.           
 286.0-06.5   He 2- 41         7.40E-12           1.38E+04    108.   1.40E-03
 286.8-29.5   K 1-27           2.51E-13   23.00                77.           
 288.9-00.8   Hf 39            1.04E-09   36.00                78.           
 290.5+07.9   Fg 1             1.64E-11    8.00   2.51E+03     62.   1.15E-02
 291.6-04.8   IC 2621          3.89E-11    2.50               108.           
 291.3-26.2   Vo 1             6.76E-14                       125.           
 292.4+04.1   PB 8             8.51E-12    2.50   3.63E+03     85.   9.63E-03
 292.6+01.2   NGC 3699         1.87E-11   22.50   5.62E+02     86.   4.95E-04
 292.8+01.1   He 2- 67         1.05E-11                        84.           
 292.7+01.9   Wra 16- 93       4.85E-12    6.00                94.           
 294.6+04.7   NGC 3918         1.99E-10    9.50   5.37E+03    102.   2.15E-03
 294.9-04.3   He 2- 68         1.77E-11                       121.           
 295.3-09.3   He 2- 62         1.93E-12                       110.           
 296.3-03.0   He 2- 73         2.05E-11    2.00   7.76E+03    104.   3.81E-03
 296.4-06.9   He 2- 71         1.27E-11           1.00E+04    170.   6.68E-04
 296.6-20.0   NGC 3195         1.42E-11   21.00   2.40E+02     63.   7.04E-04
 297.4+03.7   He 2- 78         5.33E-12    1.50               103.           
 298.1-00.7   He 2- 77         2.31E-10   11.00   3.02E+03     68.   1.27E-01
 298.2-01.7   He 2- 76         1.14E-11    9.00   4.47E+02     76.   3.91E-04
 299.8-01.3   He 2- 81         2.49E-12    3.25                67.           
 300.2+00.6   He 2- 83         1.87E-11    2.75               103.           
 300.5-01.1   He 2- 85         1.75E-11    5.00                90.           
 300.7-02.0   He 2- 86         6.28E-11    1.75   1.70E+04    105.   8.59E-03
 302.2+02.5   Wray 16-120      3.48E-12    6.00                99.           
 302.6-00.9   Wray 16-121      7.35E-12   24.00                69.           
 304.5-04.8   IC 4191          4.33E-11    2.50                95.           
 305.1+01.4   He 2- 90         2.40E-11                       189.           
 305.6-13.1   ESO 040-11       1.25E-12   36.00                72.           
 306.4-00.6   Th 2- A          1.25E-11   11.50   1.23E+03     85.   1.19E-03
 307.3+05.0   Wray 16- 128     3.66E-12    9.00                96.           
 307.2-03.4   NGC 5189         1.11E-10   73.50   4.37E+02     77.   4.51E-04
 307.5-04.9   My Cn 18         9.53E-11    6.30   4.27E+03     94.   2.00E-03
 307.2-09.0   He 2- 97         1.10E-11           1.41E+04    135.   3.85E-03
 309.0+00.8   He 2- 96         2.28E-11    2.00                88.           
 309.0-04.2   He 2- 99         8.00E-12    8.50   1.38E+03     92.   3.95E-03
 309.1-04.3   NGC 5315         1.45E-10    3.00   1.41E+04     94.   1.53E-02
 310.4+01.3   Vo 4             2.94E-12    4.00                87.           
 311.4+02.8   He 2-102         9.08E-12    4.50                86.           
 312.3+10.5   NGC 5307         2.24E-11    6.25                89.           
 312.6-01.8   He 2-107         2.20E-11    5.00                88.           
 315.4+09.4   He 2-104         3.24E-11           1.23E+03    109.   3.23E-04
 315.1-13.0   He 2-131         1.20E-10    3.00   2.40E+04    118.   1.32E-02
 316.1+08.4   He 2-108         1.15E-11    5.50                85.           
 317.1-05.7   He 2-119         1.19E-11   26.50   2.69E+02     65.   1.24E-03
 319.6+15.7   IC 4406          4.02E-11   17.50   9.33E+02     61.   3.87E-03
 319.2+06.8   He 2-112         1.92E-11    7.25   2.14E+03     92.   1.79E-03
 320.1-09.6   He 2-138         3.28E-11    3.50   3.09E+03    102.   6.21E-03
 320.3-28.8   He 2-434         6.24E-12           7.76E+03    103.   3.22E-03
 321.0+03.9   He 2-113         2.29E-11    0.25               120.           
 321.3+02.8   He 2-115         4.45E-11    1.50               119.           
 320.9+02.0   He 2-117         8.32E-11           2.51E+04    100.   1.98E-02
 321.8+01.9   He 2-120         1.20E-11   13.50                60.           
 321.0-03.8   HaTr 2           2.81E-13    6.00                80.           
 321.3-16.7   He 2-185         5.22E-12           3.80E+03    101.   9.57E-04
 322.4-00.1   Pe 2- 8          5.82E-11    0.75               128.           
 322.4-02.6   Mz 1             2.03E-11   13.00                58.           
 322.5-05.2   NGC 5979         1.75E-11    4.00               101.           
 322.1-06.6   He 2-136         4.84E-12                       101.           
 323.9+02.4   He 2-123         3.05E-11    2.25   4.27E+03     71.   1.07E-02
 323.1-02.5   He 2-132         6.07E-12    9.00                78.           
 324.1+09.0   ESO 223-10       5.21E-13    9.00                81.           
 324.2+02.5   He 2-125         8.91E-12    1.50                94.           
 324.8-01.1   He 2-133         4.50E-11    2.00               115.           
 325.8+04.5   He 2-128         1.13E-11                       138.           
 325.0+03.2   He 2-129         1.04E-11    0.75                93.           
 325.4-04.0   He 2-141         9.55E-12    7.00   1.78E+03     99.   1.06E-03
 325.8-12.8   He 2-182         1.90E-11    1.50   1.15E+04    174.   5.80E-04
 326.0-06.5   He 2-151         4.06E-12    1.50               162.           
 327.5+13.3   He 2-118         2.29E-12                       118.           
 327.8+10.0   NGC 5882         1.01E-10    7.00   1.70E+04     88.   1.84E-02
 327.8-01.6   He 2-143         4.20E-11    2.50   8.91E+03    103.   4.84E-03
 327.1-01.8   He 2-140         2.07E-11    1.25   7.24E+03    101.   7.14E-03
 327.1-02.2   He 2-142         2.84E-11    1.75   4.37E+04    127.   2.06E-02
 327.8-06.1   He 2-158         2.04E-12    1.00   3.89E+03     86.   6.57E-03
 329.4-02.7   He 2-149         2.75E-12    1.50   6.03E+02     77.   1.65E-03
 329.3-02.8   Mz 2             1.71E-11   11.50   6.76E+02     85.   7.97E-04
 330.7+04.1   Cn 1-1           1.57E-11                       133.           
 331.3+16.8   NGC 5873         1.03E-11    3.50               109.           
 331.7-01.0   Mz 3             2.88E-10   12.50   5.37E+03    105.   7.14E-03
 331.0-02.7   He 2-157         1.06E-11    1.50   1.23E+04    108.   4.76E-03
 331.1-05.7   PC 11            8.39E-12           7.94E+03    214.   5.83E-04
 332.2+03.5   Wra 16-199                   4.00                94.           
 332.0-03.3   He 2-164         1.05E-11    8.00   1.26E+03     93.   1.19E-03
 333.4+01.1   He 2-152         4.25E-11    5.50   5.13E+03     72.   2.96E-02
 334.3-09.3   IC 4642          1.30E-11    8.25   2.57E+03     98.   2.63E-03
 335.4-01.1   He 2-169         3.01E-11   11.00                74.           
 336.9+08.3   StWr 4-10        4.14E-12                       100.           
 336.3-05.6   He 2-186         4.63E-12    1.50               101.           
 336.2-06.9   PC 14            9.33E-12    3.50   2.45E+03     85.   2.17E-03
 337.4+01.6   Pe 1- 7          4.55E-11           5.50E+04    100.   9.10E-02
 337.5-05.1   He 2-187         6.07E-12    3.00                83.           
 337.4-09.1   Wray 16-266      3.61E-13    9.00                86.           
 338.8+05.6   He 2-155         2.07E-11    7.25                65.           
 338.1-08.3   NGC 6326         1.85E-11    6.25                80.           
 340.8+12.3   Lo 11                       30.00                74.           
 341.6+13.7   NGC 6026         5.70E-12   20.00                77.           
 341.8+05.4   NGC 6153         2.13E-10   12.00                78.           
 342.1+27.5   Me 2-1           6.43E-12    3.50   2.00E+03    118.   5.30E-04
 342.1+10.8   NGC 6072         4.79E-11   30.00                60.           
 342.9-02.0   Pe 1- 8          6.76E-12    9.90                80.           
 342.9-04.9   He 2-207         8.15E-12   17.50                93.           
 342.8-06.6   Cn 1-4           3.48E-12    4.00               101.           
 342.5-14.3   Sp 3             1.51E-11   17.75                65.           
 343.5-07.8   PC 17            4.65E-12    2.50   1.82E+03     86.   2.89E-03
 343.9+00.8   H 1- 5           9.93E-11    2.65                97.           
 345.6+06.7   He 2-175         4.92E-12    3.25   4.27E+03     68.   3.75E-02
 345.0+04.3   Vd 1-2           1.11E-12                       175.           
 345.0-04.9   Cn 1-3           1.12E-11                       145.           
 345.2-08.8   Tc 1             4.13E-11    4.75   3.02E+03     96.   1.72E-03
 346.0+08.5   He 2-171         3.26E-11           8.13E+03    242.   5.38E-05
 346.3-06.8   Fg 2             4.12E-12                        87.           
 346.2-08.2   IC 4663          1.15E-11    6.50                83.           
 347.4+05.8   H 1- 2           1.94E-11    0.50   7.24E+03    147.   2.63E-03
 347.7+02.0   Vd 1-8           4.24E-12                       112.           
 348.8-09.0   He 2-306         2.00E-12    1.50   2.95E+03     87.   9.39E-03
 348.0-13.8   IC 4699          4.12E-12    2.50                79.           
 349.8+04.4   M 2- 4           1.02E-11    1.00   5.62E+03     95.   5.79E-03
 349.5+01.0   NGC 6302         8.05E-10   22.50   1.23E+04     77.   4.50E-02
 349.3-01.1   NGC 6337         2.78E-11   25.50                75.           
 349.3-04.2   Lo 16            2.05E-11   41.50                64.           
 350.9+04.4   H 2- 1           2.07E-11    1.25   3.63E+03    125.   1.25E-03
 350.8-02.4   H 1-22           9.35E-12           1.00E+04     88.   1.18E-02
 350.1-03.9   H 1-26           6.40E-12    9.00                82.           
 351.9+09.0   PC 13            3.26E-12    3.50                85.           
 351.2+05.2   M 2- 5           4.93E-12    2.50   1.62E+03     74.   6.80E-03
 351.1+04.8   M 1-19           8.26E-12    1.30                92.           
 351.6-06.2   H 1-37           1.84E-12    4.35   1.10E+03     84.   3.03E-03
 352.9+11.4   K 2-16                      11.50               106.           
 352.1+05.1   M 2- 8           3.51E-12    2.00                77.           
 352.0-04.6   H 1-30           2.09E-12    2.70                78.           
 352.9-07.5   Fg 3             3.41E-11    1.00               113.           
 353.3+06.3   M 2- 6           5.41E-12    0.80   3.55E+03    238.   9.88E-04
 353.5-04.9   H 1-36           1.31E-11    0.40               213.           
 353.7-12.8   Wray 16-411      5.45E-13   15.00                87.           
 354.2+04.3   M 2-10           7.13E-12    2.00   2.82E+03     74.   6.36E-03
 354.5+03.3   Th 3- 4          9.86E-12                       109.           
 355.9+02.7   Th 3-10          4.35E-12    1.00                87.           
 355.4-02.4   M 3-14           1.22E-11    1.50   3.80E+03     79.   6.89E-03
 355.1-02.9   H 1-31           5.06E-12    0.35   9.12E+03    127.   2.62E-03
 355.7-03.5   H 1-35           2.29E-11    0.55   1.95E+04    170.   3.69E-03
 355.4-04.0   Hf 2-1           1.83E-12    5.50   7.08E+02     90.   2.04E-03
 355.9-04.2   M 1-30           9.84E-12    1.75   5.89E+03     87.   1.11E-02
 355.1-06.9   M 3-21           9.53E-12           1.02E+04    107.   5.87E-03
 356.9+04.5   M 2-11           6.17E-12    1.35   2.24E+03     98.   1.16E-03
 356.9+04.4   M 3-38           5.31E-12    0.90   1.12E+04     89.   3.93E-02
 356.5-02.3   M 1-27           2.00E-11    3.50               103.           
 356.2-04.4   Cn 2-1           1.55E-11    0.85   9.77E+03    107.   3.75E-03
 356.7-04.8   H 1-41           5.98E-12    4.80                83.           
 356.9-05.8   M 2-24           1.20E-11    3.40   1.23E+03     98.   7.37E-04
 357.2+07.4   M 4- 3           8.91E-12    0.70   3.16E+03    124.   5.68E-04
 357.3+04.0   H 2- 7           2.22E-12    2.10                79.           
 357.5+03.2   M 3-42           5.60E-13    2.65                81.           
 357.6+02.6   H 1-18           1.02E-11    0.75   9.33E+03     93.   1.17E-02
 357.4-03.5   M 2-18           4.88E-12    0.75   6.61E+03    109.   3.33E-03
 357.2-04.5   H 1-42           1.16E-11    2.90   3.31E+03    102.   1.30E-03
 357.4-04.6   M 2-22           1.63E-12    2.50                76.           
 357.1-04.7   H 1-43           3.28E-12    1.50               103.           
 358.6+07.8   M 3-36           2.77E-12    1.75                78.           
 358.5+05.4   M 3-39           7.45E-11    9.50                86.           
 358.7+05.2   M 3-40           5.38E-12    1.25                97.           
 358.2+04.2   M 3- 8           6.28E-12    1.75   9.33E+03     93.   1.42E-02
 358.2+03.6   M 3-10           1.43E-11    1.55   3.24E+03    105.   1.34E-03
 358.9+03.4   H 1-19           8.73E-12    0.70   1.07E+03     97.   1.34E-03
 358.9+03.2   H 1-20           1.01E-11    1.75   8.32E+03     88.   9.90E-03
 358.3+03.0   H 1-17           1.24E-11    0.45               122.           
 358.9-00.7   M 1-26           1.27E-10    1.60               152.           
 358.9-03.7   H 1-44           1.67E-12    1.85                74.           
 357.9-03.8   H 2-30           1.24E-12    5.55                83.           
 358.5-04.2   H 1-46           1.34E-11    0.60   1.78E+04    130.   2.96E-03
 358.0-05.1   Pe 1-11          1.69E-13    4.45                86.           
 358.7-05.2   H 1-50           8.20E-12    0.70   5.01E+03    111.   2.09E-03
 358.5-07.3   NGC 6563         2.22E-11   23.75   1.91E+02     57.   1.16E-03
 358.3-21.6   IC 1297          1.84E-11    3.50   2.82E+03     82.   2.39E-03
 359.8+05.6   M 2-12           4.79E-12                       104.           
 359.9+05.1   M 3- 9           9.86E-12    8.00                78.           
 359.2+04.7   Th 3-14          2.11E-12                       104.           
 359.3+03.6   Al 2- E          2.47E-13                        86.           
 359.8+02.4   Th 3-33          1.23E-11    3.00                83.           
 359.2+01.2   19W32                       12.00                83.           
 359.3-00.9   Hb 5             1.29E-10    1.70   6.31E+03     85.   1.66E-02
 359.1-01.7   M 1-29           2.85E-11    3.50   4.37E+03     86.   5.22E-03
 359.3-01.8   M 3-44           1.11E-11    2.10                97.           
 359.1-02.3   M 3-16           5.38E-12    3.50   1.41E+03     76.   2.28E-03
 359.7-02.6   H 1-40           9.82E-12    1.40               115.           
 359.4-03.4   H 2-33           6.95E-13    3.10                77.           
 359.9-04.5   M 2-27           1.59E-11    1.80   7.41E+03    100.   4.99E-03
 359.8-07.2   M 2-32           5.02E-12                       141.           

